Architecture and Performance Evaluation of Distributed Computation Offloading in Edge Computing

Edge computing is an emerging paradigm to enable low-latency applications, like mobile augmented reality, because it takes the computation on processing devices that are closer to the users. On the other hand, the need for highly scalable execution of stateless tasks for cloud systems is driving the definition of new technologies based on serverless computing. In this paper, we propose a novel architecture where the two converge to enable low-latency applications: this is achieved by offloading short-lived stateless tasks from the user terminals to edge nodes. Furthermore, we design a distributed algorithm that tackles the research challenge of selecting the best executor, based on real-time measurements and simple, yet effective, prediction algorithms. Finally, we describe a new performance evaluation framework specifically designed for an accurate assessment of algorithms and protocols in edge computing environments, where the nodes may have very heterogeneous networking and processing capabilities. The proposed framework relies on the use of real components on lightweight virtualization mixed with simulated computation and is well-suited to the analysis of several applications and network environments. Using our framework, we evaluate our proposed architecture and algorithms in small- and large-scale edge computing scenarios, showing that our solution achieves similar or better delay performance than a centralized solution, with far less network utilization.

==> figures/discovery_registration.txt <==
participant dispatcher_i
participant controller
participant computer_j
group dispatcher registration (asynchronous)
computer_j->controller:register(capabilities)
controller->computer_j: OK
end
group dispatcher registration (asynchronous)
dispatcher_i->controller:register
controller->dispatcher_i:list of <lambda_k,computer_j>
end 
group optimization (periodic)
controller->computer_j: (de)activate lambda_k
activate computer_j
computer_j->controller: OK
deactivate computer_j
controller->dispatcher_i: add(del) <lambda_k,computer_j>
dispatcher_i->controller: OK
end


==> figures/lambda_sequence.txt <==
participant client
participant dispatcher_i
participant computer_j
client->>(3)dispatcher_i:invoke(lambda_k,input)
activate dispatcher_i
dispatcher_i->>(1)computer_j:invoke(lambda_k,input)
deactivate dispatcher_i
activate computer_j
space 3
computer_j->>(1)dispatcher_i:result
deactivate computer_j
dispatcher_i->>(3)client:result


==> figures/openwhisk_sequence.txt <==
participant client
participant NGINX
participant OWC
participant CRDB
participant Kafka
participant invoker_i
linear
client->NGINX:invoke action
NGINX->OWC:invoke action
linear off
OWC->CRDB:AA
CRDB->OWC:OK
OWC->CRDB:load action
CRDB->OWC:action
activate OWC
OWC->Kafka:pub(action,invoker#i)
deactivate OWC
Kafka->OWC:ID
linear
OWC->NGINX:ID
NGINX->client:ID
OWC->invoker_i:invoke(action,ID)
linear off
activate invoker_i
space
invoker_i->CRDB:store(result,ID)
deactivate invoker_i
linear
client->NGINX:get(ID)
NGINX->OWC:get(ID)
linear off
OWC->CRDB:AA
CRDB->OWC:OK
OWC->CRDB:get(ID)
CRDB->OWC:result
linear
OWC->NGINX:result
NGINX->client:result
linear off

